Making Reads in BFT State Machine Replication Fast, Linearizable, and Live

Practical Byzantine Fault Tolerance (PBFT) is a seminal state machine replication protocol that achieves a performance comparable to non-replicated systems in realistic environments. A reason for such high performance is the set of optimizations introduced in the protocol. One of these optimizations is read-only requests, a particular type of client request which avoids running the three-step agreement protocol and allows replicas to respond directly, thus reducing the latency of reads from five to two communication steps. Given PBFT's broad influence, its design and optimizations influenced many BFT protocols and systems that followed, e.g., BFT-SMaRt. We show, for the first time, that the read-only request optimization introduced in PBFT more than 20 years ago can violate its liveness. Notably, the problem affects not only the optimized read-only operations but also standard, totally-ordered operations. We show this weakness by presenting an attack in which a malicious leader blocks correct clients and present two solutions for patching the protocol, making read-only operations fast and correct. The two solutions were implemented on BFT-SMaRt and evaluated in different scenarios, showing their effectiveness in preventing the identified attack.

==> Reading correct in BFT SMR/data/bftsmart.dat <==
throughput latency
0.7258109	3.804384
1.4185194	5.009548
2.0725791	7.039321
2.6934166	8.757129
3.1418722	12.548463
3.542435	16.662096
3.2721307	35.666784
3.2860568	46.724274
3.234793	60.241867
3.1450412	76.803413



==> Reading correct in BFT SMR/data/dec_bcast_attacked.dat <==
throughput latency
0.6934672	5.939358
1.3314952	7.997505
1.9132674	10.747085
2.3966823	15.156199
2.7985625	19.115064
3.1154807	25.056264
3.3761923	30.399747
3.5472548	37.472966
3.523558	48.513248


==> Reading correct in BFT SMR/data/dec_broadcasting.dat <==
throughput latency
0.71679986	4.369842
1.3884809	5.81579
2.0102658	8.565011
2.5272405	12.5731
2.8884308	18.018422
2.8231738	34.366329
2.8500311	48.368673
2.606139	71.28657
2.5463326	89.512151
2.5508108	104.48707


==> Reading correct in BFT SMR/data/dec_fwd.dat <==
throughput latency
0.7277383	3.652779
1.4231445	4.77551
2.0809345	6.419412
2.6846743	8.726071
3.1425004	12.681215
3.5525014	16.837865
3.252428	35.290908
3.2564936	46.923918
3.2303505	60.006767
3.16549	76.113282




==> Reading correct in BFT SMR/data/dec_fwd_attacked.dat <==
throughput latency
0.6822945	6.702617
1.2992074	8.910915
1.8992596	11.034758
2.4310188	14.283259
2.8789003	17.338343
3.2797985	21.337894
3.5914376	26.112429
3.7297409	33.134399
3.8456283	40.866783
3.254994	69.998692


==> Reading correct in BFT SMR/data/reads_0_4K.dat <==
throughput latency
0.78431374	1.374266815
1.5789474	0.9592265025
2.3715415	0.9141149375
3.1545742	1.003181075
3.9267015	1.2278221575
4.6875	1.596136455
5.395684	2.2397109425
5.4744525	9.21043001125
5.6818185	14.58105719875
5.1457973	24.2349293625




==> Reading correct in BFT SMR/data/reads_4K_0.dat <==
throughput latency
0.78308535	1.341458
1.5814444	0.934821
2.3790643	0.895369
3.1512606	0.972275
3.9215686	1.195611
4.6583853	1.54914
4.8859935	2.157475
5.1635113	11.287787
5.376344	18.754887
5.4249544	31.898307




==> Reading correct in BFT SMR/data/writes_0_4k.dat <==
throughput latency
0.7349902	3.09495
1.4664632	3.379263
2.1978977	3.930192
2.9246762	4.394759
3.5706627	5.194949
4.146747	7.430164
4.6896253	9.59476
4.4965324	20.409751 
4.6818733	26.128196
4.8409605	31.874698


==> Reading correct in BFT SMR/data/writes_4k_0.dat <==
throughput latency
0.72749215	3.647415
1.4378188	4.430795
2.1155863	5.862929
2.7515876	7.505411
3.2393715	10.731718
3.6687222	14.437791
3.997586	19.773504
4.214162	24.719066
4.057217	37.77793


==> data/bftsmart.dat <==
throughput latency
0.7258109	3.804384
1.4185194	5.009548
2.0725791	7.039321
2.6934166	8.757129
3.1418722	12.548463
3.542435	16.662096
3.2721307	35.666784
3.2860568	46.724274
3.234793	60.241867
3.1450412	76.803413



==> data/dec_bcast_attacked.dat <==
throughput latency
0.6934672	5.939358
1.3314952	7.997505
1.9132674	10.747085
2.3966823	15.156199
2.7985625	19.115064
3.1154807	25.056264
3.3761923	30.399747
3.5472548	37.472966
3.523558	48.513248


==> data/dec_broadcasting.dat <==
throughput latency
0.71679986	4.369842
1.3884809	5.81579
2.0102658	8.565011
2.5272405	12.5731
2.8884308	18.018422
2.8231738	34.366329
2.8500311	48.368673
2.606139	71.28657
2.5463326	89.512151
2.5508108	104.48707


==> data/dec_fwd.dat <==
throughput latency
0.7277383	3.652779
1.4231445	4.77551
2.0809345	6.419412
2.6846743	8.726071
3.1425004	12.681215
3.5525014	16.837865
3.252428	35.290908
3.2564936	46.923918
3.2303505	60.006767
3.16549	76.113282




==> data/dec_fwd_attacked.dat <==
throughput latency
0.6822945	6.702617
1.2992074	8.910915
1.8992596	11.034758
2.4310188	14.283259
2.8789003	17.338343
3.2797985	21.337894
3.5914376	26.112429
3.7297409	33.134399
3.8456283	40.866783
3.254994	69.998692


==> data/reads_0_4K.dat <==
throughput latency
0.78431374	1.374266815
1.5789474	0.9592265025
2.3715415	0.9141149375
3.1545742	1.003181075
3.9267015	1.2278221575
4.6875	1.596136455
5.395684	2.2397109425
5.4744525	9.21043001125
5.6818185	14.58105719875
5.1457973	24.2349293625




==> data/reads_4K_0.dat <==
throughput latency
0.78308535	1.341458
1.5814444	0.934821
2.3790643	0.895369
3.1512606	0.972275
3.9215686	1.195611
4.6583853	1.54914
4.8859935	2.157475
5.1635113	11.287787
5.376344	18.754887
5.4249544	31.898307




==> data/writes_0_4k.dat <==
throughput latency
0.7349902	3.09495
1.4664632	3.379263
2.1978977	3.930192
2.9246762	4.394759
3.5706627	5.194949
4.146747	7.430164
4.6896253	9.59476
4.4965324	20.409751 
4.6818733	26.128196
4.8409605	31.874698


==> data/writes_4k_0.dat <==
throughput latency
0.72749215	3.647415
1.4378188	4.430795
2.1155863	5.862929
2.7515876	7.505411
3.2393715	10.731718
3.6687222	14.437791
3.997586	19.773504
4.214162	24.719066
4.057217	37.77793

